Rate of formation of caustics in heavy particles advected by turbulence

The rate of collision and the relative velocities of the colliding particles in turbulent flows is a crucial part of several natural phenomena, e.g., rain formation in warm clouds and planetesimal formation in a protoplanetary disks. The particles are often modeled as passive, but heavy and inertial. Within this model, large relative velocities emerge due to formation of singularities (caustics) of in the gradient matrix of the velocities of the particles. Using extensive direct numerical simulations of heavy particles in both two (direct and inverse cascade) and three dimensional turbulent flows we calculate the rate of formation of caustics, $J$ as a function of the Stokes number (${\rm St}$).The best approximation to our data is $J \sim \exp(-C/{\rm St})$, in the limit ${\rm St} \to 0 $ where $C$ is a non-universal constant.

==> symdef.inc <==
\def \tb {t_{\rm b}}
\def \fzero {f_{\rm 0}}
\def \tast {t_{\ast}}
\def \mB {\mathbb{B}}
\def \mA {\mathbb{A}}
\def \mZ {\mathbb{Z}}
\def \ab {\alpha\beta}
\def \ac {\alpha\gamma}
\def \cb {\gamma\beta}
\def \kmax {k_{\rm max}}
\def \kc {k_{\rm c}}
\def \Fdtog {\bm{F}^{{\rm d}\to {\rm g}}}
\def \FF {\bm{F}}
\def \fnot {f_{\rm 0}}
\def \dtwo {d_{\rm 2}}
\def \phim {\phi_{\rm m}}
\def \omegad {\omega_{\rm d}}
\def \epm {\varepsilon_{\rm M}}
\def \II {\mathbb{I}}
\def \LC {L_{\rm C}}
\def \muz {\mu_{\rm 0}}
\def \rhoz {\rho_{\rm 0}}
\def \dl {d\bm{\ell}}
\def \Vrec {V_{\rm rec}}
\def \Np {N_{\rm p}}
\def \md {m_{\rm d}}
\def \np {n_{\rm p}}
\def \VA {V_{\rm A}}
\def \MA {M_{\rm A}}
\def \ff {{\bm f}}
\def \fdg {{\bf f}_{\rm d\to g}}
\newcommand{\eee}{\hat{\bm e}}
\def \fh {\tilde{{\bm f}}}
\def \tprime {t^{\prime}}
\def \etad {\eta_{\rm t}}
\def \gd {\gamma_{\rm d}}
\def \gaO {\gamma_{\rm \alpha S}}
\def \XX {{\bm X}}
\def \VV {{\bm V}}
\def \Xdot {\dot{{\bm X}}}
\def \Vdot {\dot{{\bm V}}}
\def \xx {{\bm x}}
\def \kk {{\bm k}}
\def \ii {{\rm i}}
\def \wf {w_{\rm f}}
\def \erf {{\rm erf}}
\def \smax {\sigma_{\rm max}}
%\newcommand{\RRRR}{\mathsf R}
%AB: this didn't do the job
\newcommand{\RRRR}{\mbox{\boldmath ${\sf R}$} {}}
\def \axx {\alpha_{xx}}
\def \axy {\alpha_{xy}}
\def \ayx {\alpha_{yx}}
\def \ayy {\alpha_{yy}}
\def \delz {\partial_{z}}
\def \del2z {\partial^{2}_{z}}
\def \Bx { \bar{B}_x }
\def \By {\bar{B}_{y}}
\def \Bbx {\langle \bar{B}_x \rangle}
\def \Bby {\langle  \bar{B}_{y} \rangle}
\def \BBb {\langle  \bar{\bm{B}} \rangle}
\def \BBh {\hat{\bm{B}}}
\def \Bhx {B^{\rm h}_{x}}
\def \Bhy {B^{\rm h}_{y}}
\def \Bhxcc {\hat{B}^{\ast}_{x}}
\def \Bhycc {\hat{B}^{\ast}_{y}}
\def \bhxx {{\hat B}_x {\hat B}^{\ast}_x }
\def \bhyy {{\hat B}_y {\hat B}^{\ast}_y }
\def \bhxy {{\hat B}_x {\hat B}^{\ast}_y }
\def \bhyx {{\hat B}_x^{\ast} {\hat B}_y }
\def \Bhxx {\langle {\hat B}_x {\hat B}^{\ast}_x \rangle}
\def \Bhyy {\langle  {\hat B}_y {\hat B}^{\ast}_y \rangle}
\def \Bhxy {\langle  {\hat B}_x {\hat B}^{\ast}_y \rangle}
\def \Bhyx {\langle  {\hat B}_x^{\ast} {\hat B}_y \rangle}
\def \etaxx {\eta_{xx}}
\def \etaxy {\eta_{xy}}
\def \etayx {\eta_{yx}}
\def \etayy {\eta_{yy}}
\def \ksqr {k^{2}}
\def \uxt {{\bm U}({\bm x},t)}
\def \einj {\varepsilon_{\rm inj}}
\def \epa {\varepsilon_{\alpha}}
\def \epn {\varepsilon_{\nu}}
\def \vamp { v_{\rm amp}}
\def \mp {m_{\rm p}}
\def \cN {\mathcal{N}}
\def \vsurf { v_{\rm surf}}
\def \Bbar {{\overline {\bm B}}}
\def \Abar {{\overline {\bm A}}}
\def \Jbar {{\overline {\bm J}}}
\def \Bxt {{\bm B}({\bm x},t)}
\def \Bhkt {{\hat{\bm B}}({\bm k},t)}
\def \Bh {{\hat{\bm B}}}
\def \Beq {B_{\rm eq}}
\def \Beqz {B^0_{\rm eq}}
\def \Axt {{\bm A}({\bm x},t)}
\def \A {{\bm A}}
\def \Ar {A_r}
\def \At {A_{\theta}}
\def \Ap {A_{\phi}}
\def \fxt {{\bm f}({\bm x},t)}
\def \f {{\bm f}}
\def \rhog {\rho_{\rm g}}
\def \rhod {\rho_{\rm d}}
\def \rzero {r_0}
\def \AAA {{\bm A}}
\def \ww {{\bm w}}
\def \WW {{\bm W}}
\def \uu {{\bm u}}
\def \vv {{\bm v}}
\def \UU {{\bm U}}
\def \oo {{\bm \omega}}
\def \Wbar {{\overline {\bm W}}}
\def \Ubar {{\overline {\bm U}}}
\def \Uwind {{\bm U}^{\rm wind}}
\def \Ucirc {{\bm U}^{\rm circ}}
\def \Ushear {{\bm U}^{\rm shear}}
\def \ubar {{\overline U}}
\def \ut {U_{\theta}}
\def \up {U_{\phi}}
\def \B {{\bm B}}
\def \Br {B_r}
\def \Bt {B_{\theta}}
\def \Bp {B_{\phi}}
\def \jxt {{\bm J}({\bm x},t)}
\def \JJ {{\bm J}}
\def \LI {{\mathcal L}_{\rm I}}
\def \tL {T_{\mathcal L}}
\def \Lx {L_{\rm x}}
\def \Ly {L_{\rm y}}
\def \Lz {L_{\rm z}}
\def \Lzbytwo {\frac{L_{\rm z}}{2}}
\def \gmax {\gamma_{\rm max}}
%\def \SSSS {{\sf S}}
\newcommand{\SSSS}{\mbox{\boldmath ${\sf S}$} {}}
\def \k {{\bm k}}
\def \x {{\bm x}}
\def \grav {{\bm g}}
\def \grad {{\bm \nabla}}
\def \curl {{\bm \nabla} \times}
\def \dive {{\bm \nabla}\cdot}
\def \lap {\nabla^2}
\def \delt {\partial_t}
\def \La {\Lambda}
\def \Dt {D_t}
\def \ex {{\bm e}_x}
\def \ey {{\bm e}_y}
\def \er {{\bm e}_r}
\def \et {{\bm e}_{\theta}}
\def \ep {{\bm e}_{\phi}}
\def \t  {\theta}
\def \p  {\phi}
\def \ehr {{\bm e}_{\hat r}}
\def \eht {{\bm e}_{\hat \theta}}
\def \ehp {{\bm e}_{\hat \phi}}
\newcommand{\fder}[2]{\frac{\delta #1}{\delta #2}}
\newcommand{\fdertxt}[2]{\delta (#1)/\delta #2}
\newcommand{\eq}[1]{(\ref{#1})}
\newcommand{\EEq}[1]{Equation~(\ref{#1})}
\newcommand{\Eq}[1]{Eq.~(\ref{#1})}
\newcommand{\Eqs}[2]{Equations~(\ref{#1}) and~(\ref{#2})}
\newcommand{\Eqss}[2]{Equations~(\ref{#1})--(\ref{#2})}
\newcommand{\eqs}[2]{(\ref{#1}) and~(\ref{#2})}
\newcommand{\bra}[1]{\left\langle #1\right\rangle}
\newcommand{\ddt}[1]{\frac{d#1}{dt}}
\newcommand{\Tr}[1]{{\mathcal Tr}\left[#1\right]}
\newcommand{\Det}[1]{{\mathcal Det}\left[#1\right]}
\newcommand{\Qq}[1]{{\mathcal Q}\left[#1\right]}
\newcommand{\Rr}[1]{{\mathcal R}\left[#1\right]}
\newcommand{\dscr}[1]{ \Delta\left[#1\right]}
\newcommand{\avgz}[1]{\left\langle #1\right\rangle_{z}}
\newcommand{\brah}[1]{\left\langle #1\right\rangle_{xy}}
\newcommand{\braf}[1]{\left\langle #1\right\rangle_{\kappa=5}}
\newcommand{\meanBB}{\overline{\mbox{\boldmath $B$}}{}}{}
\newcommand{\dd}{{\rm d} {}}
\def \rhom {\rho_{\rm m}}
\def \leta {\ell_{\eta}}
\def \Rm  {\mbox{Re}_{\rm M}}
\def \Dy  {\mbox{Dy}}
\def \Rey  {\mbox{Re}}
\def \Rel  {\mbox{Re}_{\lambda}}
\def \S  {\mbox{S}}
\def \St  {\mbox{St}}
\def \Ku  {\mbox{Ku}}
\def \omc  {\omega_{\rm c}}
\def \taup {\tau_{\rm p}}
\def \tauf {\tau_{\rm f}}
\def \Tl  {T_{\rm L}}
\def \Tto  {\tau_{\rm to}}
\def \teta  {\tau_{\eta}}
\def \Tac {\tau_{\rm ac}}
\def \kf  {k_{\rm f}}
%\def \kone  {\k_{\rm 1}}
%AB: should not be bold, I guess
\def \kone  {k_{\rm 1}}
\def \urms  {u_{\rm rms}}
\def \orms {\omega_{\rm rms}}
\def \lr  {L_{\rm r}}
\def \lt  {L_{\theta}}
\def \lp  {L_{\phi}}
\def \Hrho {H_{\rho}}
\def \Hm {H_{\rm M}}
\def \BB {\bm B}
\def \EE {\bm E}
\def \Br {{\bm B}^{\rm ref}}
\def \A {\bm A}
\def \Ar {{\bm A}^{\rm ref}}
\def \curl {{\bm \nabla}\times}
\def \Urms {U_{\rm rms}}
\def \etat {\eta_{\rm t}}
\def \etatz {\eta^0_{\rm t}}
\def \Tf {T_{\rm f}}
\def \Rm  {\mbox{Re}_{\rm M}}
\def \Lo  {\mbox{Lo}}
\def \Ma  {\mbox{Ma}}
\def \VA  {V_{\rm A}}
\def \omegac  {\omega_{\rm c}}
\def \MaA  {\mbox{Ma}_{\rm A}}
\def \Pm  {\mbox{Pr}_{\rm M}}
\def \cs  {c_{\rm s}}
\def \kf  {k_{\rm f}}
\def \EK  {E_{\rm K}}
\def \EL  {E_{\rm L}}
\def \EM  {E_{\rm M}}
\def \kgm  {k_{\rm gm}}
\def \tauL {\tau_{\rm L}}
%AB: what should this be? large-scale turnover time
\def \lf {L_{\rm f}}
\def \urms {u_{\rm rms}}
\def \Ek {E_{\rm K}}
\def \Em {E_{\rm M}}
\def \El {E_{\rm L}}
\def \Hk {H_{\rm K}}
\def \BB {\bm B}
\def \alpk {\alpha_{\rm K}}
\def \alpm {\alpha_{\rm M}}
\def \tauc {\tau_{\rm c}}
 \def \ca {C_{\alpha}}
 \def \a {{\alpha_0}}
\def \nuas {\left(\frac{\nu}{\sqrt{\a S}}\right)}
\def \cP {\mathcal{P}}
\def \cE {\mathcal{E}}
\def \II {\mathbb{I} }
\def \Zth {Z_{\rm th}}
\def\onethird{{\textstyle{1\over3}}}
\def \fhalf  {\frac{1}{2}}
\def \KE {\mathcal{E}_{\rm K}}
\def \ME {E_{\rm M}}
\def \Kh {E^{\rm h}_{\rm K}}
\def \Mh {E^{\rm h}_{\rm M}}
\def \HKh {H^{\rm h}_{\rm K}}
\def \half {{\textstyle{1\over2}}}
\def \Aini {\bm{A}^{\rm ini}}
\def \Bini {\bm{B}^{\rm ini}}
\def \Biniy { B^{\rm ini}_y}
\def \Azini { A^{\rm ini}_z}
\def \keta {k\eta}
\newcommand{\fig}[1]{Fig.~\ref{#1}}
\newcommand{\subfig}[2]{Fig.~\ref{#1}(#2)}
\newcommand{\ssubfig}[2]{Fig.~[\ref{#1}#2]}
\newcommand{\Fig}[1]{Figure.~\ref{#1}}
\newcommand{\pd}{\partial}
\newcommand{\NOTE}[1]{\textcolor{magenta}{#1}}
\newcommand{\ADD}[1]{\textcolor{red}{#1}}
\newcommand{\COMMENT}[1]{\textcolor{green}{#1}}
\newcommand{\DEL}[1]{\textcolor{blue}{\sout{#1}}}
\newcommand{\REM}[1]{\textcolor{blue}{\sout{#1}}}
\newcommand{\MOD}[1]{\textcolor{magenta}{#1}}
%\newcommand{\ATT}[2]{\marginpar{{\tiny #2}}{\textcolor{red}{#1}}}
\newcommand{\PP}[1]{\textcolor{magenta}{#1}}
%\newcommand{\REM}[1]{\textcolor{green}{#1}}
%\newcommand{\REM}[1]{{}}
%\newif\iffigs
%\figspng
%\figsps
%\iffigs
%\fi
\def\drawing #1 #2 #3 {
\begin{center}
\setlength{\unitlength}{1mm}
\begin{picture}(#1,#2)(0,0)
\put(0,0){\framebox(#1,#2){#3}}
\end{picture}
\end{center} }
\def \rhog {\rho_{\rm g}}
%\newcommand{\B}[1]{{\bm{#1}}}
\newcommand{\Bu}{{\bm u}}
\newcommand{\Bw}{{\bm w}}
\newcommand{\C}[1]{{\mathcal{#1}}}
\newcommand{\beq}{\begin{equation}}
\newcommand{\eeq}{\end{equation}}
\newcommand{\prl}{Phys. Rev. Lett.}

